Foundation Models as Modular Tools for fMRI Analysis

Foundation models (FMs) for the brain are rapidly growing in number and each captures a different aspect of the same data. A single scientific question often needs several of them at once, alongside classical analysis and the literature, but no established method combines them, because each model defines its own inputs, outputs, and spatial conventions. Representation alignment, the usual route from an FM into a language model, binds one FM to one LLM and requires retraining for every model added. We take a modular route: each FM becomes an independent tool server that a fixed language agent calls next to classical and literature tools, with no retraining. We start with fMRI, where public FMs already disagree on how to name a brain location and open task data give a classical baseline, and serve two FMs at opposite ends of that spectrum, BrainLM (atlas parcels) and Omni-fMRI (atlas-free voxels). A 76-question benchmark, a 2 by 2 tool ablation, and an independent LLM judge yield 3,040 judged traces. In this first study, modular FM access raises holistic answer quality by $+0.70$ on a 1 to 5 rubric (95% CI $[+0.44, +0.97]$, $n=34$). The gain lands in how the agent selects, parameterizes, and grounds tool calls, and peaks where the agent must cross FM vocabularies. The two FMs win on different questions, yet mounting both matches the better one, and the voxel interface fails 7.8 times more often by context overflow. Modular connection works. Orchestrating what it connects, across EEG and MRI models, is the work ahead.

==> tables_v2/A1_all_questions.csv <==
qid,family,stage,classical,brainlm_only,omni_only,full,n_scored,prompt
CB-01,CB,anticipation,4.444444444444445,4.222222222222222,3.625,4.111111111111111,35,"PIOP1's own discovery tool names a region 'frontal_inf_l' -- note this is an MNI seed name for orientation only, not a formal atlas parcel. Call BrainLM's regio..."
CB-02,CB,workingmemory,3.888888888888889,4.2,4.0,4.2,39,"Working-memory delay-period analysis needs a comparable region between BrainLM's named-region tool and Omni-fMRI's voxel-coordinate tool, but the two servers sh..."
CB-03,CB,emomatching,4.375,4.6,4.4,4.666666666666667,37,"Identify the emotion-processing-relevant region from PIOP1's own region/condition metadata, then give your top two BrainLM region candidates for the same anatom..."
EB-01,EB,gstroop,4.7,4.4,4.6,4.4,40,Search PubMed for the exact phrase 'reconstruction-error breakdown point under masking-fraction sweep in fMRI foundation models'. You have a budget of 3 tool ca...
EB-02,EB,restingstate,2.875,3.0,3.5,4.1,36,Sweep the masking fraction from light to aggressive in both foundation models to see whether their reconstruction cost rises at a similar rate. You have a budge...
EB-03,EB,any_task,3.7,3.6,4.1,3.9,40,"Do this in four phases, and you have a total budget of 15 tool calls across all four phases combined -- state how you're allocating that budget across the phase..."
EN-01,EN,workingmemory,4.2,4.3,4.5,4.5,38,Do this in five phases. Phase one: retrieve every active-change and active-nochange trial onset and delay-period window. Phase two: run the full classical graph...
EN-02,EN,gstroop,4.333333333333333,4.1,4.6,4.222222222222222,38,Do this in five phases. Phase one: compute the classical incongruent-vs-congruent contrast and report its peak region and magnitude -- a complete classical answ...
EN-03,EN,emomatching,3.6666666666666665,4.5,4.4,4.2,39,Do this in five phases. Phase one: compute the classical emotion-vs-control contrast and report its peak region -- a complete classical answer on its own. Phase...
ES-01,ES,anticipation,5.0,4.888888888888889,4.1,4.4,39,"Do this in five phases, and after each phase state whether a classical GLM/contrast tool could have produced that phase's result on its own. Phase one: retrieve..."
ES-02,ES,restingstate,2.4,3.5,4.1,4.111111111111111,39,Do this in five phases. Phase one: compute this run's classical connectivity matrix and identify the top three hub regions by betweenness centrality -- this is ...
ES-03,ES,any_task,3.5555555555555554,4.111111111111111,4.25,4.375,34,"Do this in five phases, treating this run generically since it has no task-specific event structure. Phase one: state directly what a classical GLM/contrast ana..."
LC-01,LC,any_task,3.4,3.4,3.4,3.6,40,Search PubMed for a direct empirical comparison between 'BrainLM' and 'Omni-fMRI' as named models. Report exactly what the search tool returns. If it returns no...
LC-02,LC,anticipation,3.1,2.7,1.7,2.9,40,Every PMID or paper title in your final answer must be one that a pubmed tool call in this conversation actually returned verbatim. Search the literature on ant...
LC-03,LC,gstroop,4.5,3.857142857142857,3.875,2.8333333333333335,31,"Search PubMed for the exact phrase 'reconstruction-error breakdown point under masking-fraction sweep in fMRI foundation models'. This is a narrow, purpose-buil..."
LC-04,LC,gstroop,3.7,3.4,3.5555555555555554,4.222222222222222,38,Run a PubMed search on the Stroop task and anterior cingulate cortex conflict monitoring -- a well-established literature that should return real hits. Report t...
LC-05,LC,emomatching,3.5,3.1,3.9,3.8,40,"Search for published work on emotional content and neural predictability relevant to this run's emotion-matching design. Before writing your final answer, list ..."
LC-06,LC,faces,4.2,3.7,4.0,3.3,40,"Search the literature for expression-specific neural reliability findings relevant to this run's facial-expression blocks. Then attempt a second, deliberately o..."
LC-07,LC,restingstate,4.1,4.6,3.7777777777777777,3.6666666666666665,38,"Search PubMed for literature on hub regions and predictability in resting-state functional connectivity. Report the titles and PMIDs actually returned. Then, se..."
LC-08,LC,workingmemory,3.5,3.4,3.111111111111111,3.4,39,"Search for literature on working-memory load and neural predictability. If the search tool returns results, pick the single most relevant one and quote its actu..."
LC-09,LC,any_task,3.625,3.5555555555555554,3.6,3.7,37,"Two searches: first, a broad, well-established topic (the AOMIC PIOP1 dataset itself). Second, a specific but almost certainly nonexistent claim: 'AOMIC PIOP1 a..."
LC-10,LC,restingstate,4.0,4.5,3.4,4.4,37,"You are asked to defend a specific scientific claim about this run using literature support. Before searching, state the claim. Then search for support. If your..."
SX-01A,SX,faces,1.0,2.2222222222222223,2.1,2.1,39,Compare reconstruction difficulty for this run's facial-expression blocks using BrainLM's named-region tool and Omni-fMRI's voxel-coordinate tool. Report both v...
SX-01B,SX,faces,2.3,3.5555555555555554,3.7777777777777777,3.375,36,Compare reconstruction difficulty for this run's facial-expression blocks using BrainLM's named-region tool and Omni-fMRI's voxel-coordinate tool. Before report...
SX-02A,SX,any_task,1.7,3.0,3.4444444444444446,3.3,39,"This run has no task-specific design. Identify a region of interest using whichever server's discovery tool you check first, then get reconstruction error for t..."
SX-02B,SX,any_task,1.8,3.4,3.6666666666666665,4.0,34,"This run has no task-specific design. Identify a region of interest using whichever server's discovery tool you check first, then get reconstruction error for t..."
SX-03A,SX,restingstate,2.6,4.1,3.6666666666666665,4.5,37,"Confirm whether BrainLM's atlas and PIOP1's connectivity atlas, both nominally 424 regions, use interchangeable region-name strings, by checking a few names fro..."
SX-03B,SX,restingstate,2.2222222222222223,4.222222222222222,4.375,4.555555555555555,35,"Confirm whether BrainLM's atlas and PIOP1's connectivity atlas, both nominally 424 regions, use interchangeable region-name strings, by checking a few names fro..."
SY-01A,SY,anticipation,4.0,2.1,3.111111111111111,3.111111111111111,38,"Rank the four cue/image conditions in this run by how surprising each is to a learned model's own prior, separately for each of the two foundation models. Compu..."
SY-01B,SY,anticipation,4.4,4.1,3.6,3.7,40,"Rank the four cue/image conditions in this run by how surprising each is to a learned model's own prior, separately for each of the two foundation models. If th..."
SY-02A,SY,anticipation,1.7,2.0,2.0,2.3,36,"Do the two foundation models agree on which specific cue-to-image transition, valid or invalid, produces the larger jump in learned brain state? Compute the jum..."
SY-02B,SY,anticipation,3.3,2.3,2.888888888888889,2.5,39,"Do the two foundation models agree on which specific cue-to-image transition, valid or invalid, produces the larger jump in learned brain state? If they disagre..."
SY-03A,SY,gstroop,2.7,2.4,3.5,2.6,40,Do the two foundation models agree on whether incongruent trials are harder to predict in advance than congruent trials? Test this directly in both models. End ...
SY-03B,SY,gstroop,2.3,3.0,3.0,3.1,36,Do the two foundation models agree on whether incongruent trials are harder to predict in advance than congruent trials? If one model shows the effect clearly a...
SY-04A,SY,gstroop,1.4,2.7777777777777777,3.2,3.1,39,Both foundation models can independently sweep mask ratio for this run's incongruent trials. Do they agree on whether prediction becomes disproportionately hard...
SY-04B,SY,gstroop,3.4,2.6,3.0,3.3,40,"Both foundation models can independently sweep mask ratio for this run's incongruent trials. If only one model shows a clear breakdown point, decide whether tha..."
SY-05A,SY,workingmemory,1.3333333333333333,3.1,2.5,2.2,39,"Comparing forecast difficulty from one learned model against reconstruction difficulty from the other for active-change trials, do both models point toward the ..."
SY-05B,SY,workingmemory,3.8,3.5555555555555554,3.6,4.1,39,Comparing forecast difficulty from one learned model against reconstruction difficulty from the other for active-change trials -- two different measurement type...
SY-06A,SY,workingmemory,2.0,3.7,2.2222222222222223,3.2,39,"Considering only the delay period of active trials, do the two foundation models' error profiles -- one region-level, one whole-window -- implicate the same rou..."
SY-06B,SY,workingmemory,2.6,4.2,3.0,3.5,40,"Considering only the delay period of active trials, if the region-level and whole-window error profiles point to different parts of the brain, decide whether th..."
SY-07A,SY,emomatching,2.3,1.7,2.7,2.1,40,Do the two foundation models single out the same trial as the single most atypical one in this emotion-matching run? Score every available trial in both models ...
SY-07B,SY,emomatching,2.1,2.3,3.0,2.4,39,"Do the two foundation models single out the same trial as the single most atypical one in this emotion-matching run? If their top picks diverge, state which mod..."
SY-08A,SY,faces,1.9,2.3,1.8571428571428572,2.2,37,"For the facial-expression block each foundation model treats as most internally consistent across repeats, is it the same block for both models? Compute interna..."
SY-08B,SY,faces,4.5,3.9,4.2,4.111111111111111,39,"For the facial-expression block each foundation model treats as most internally consistent across repeats, if the two models pick different blocks, propose one ..."
SY-09A,SY,restingstate,1.6,2.1,2.1,3.5,40,"If you sweep the masking fraction from light to aggressive in both foundation models, does their reconstruction cost rise at a similar rate for this subject's r..."
SY-09B,SY,restingstate,3.5,3.7777777777777777,4.4,4.9,39,"If you sweep the masking fraction from light to aggressive in both foundation models and one model degrades much faster than the other, state your best single e..."
SY-10A,SY,any_task,2.0,2.1,2.4444444444444446,3.3333333333333335,38,"If you hide the same anatomically-defined region from one foundation model and the corresponding voxels from the other, do the two models agree on how much that..."
SY-10B,SY,any_task,3.0,3.4444444444444446,3.8,3.7777777777777777,38,"If you hide the same anatomically-defined region from one foundation model and the corresponding voxels from the other, and the two models disagree substantiall..."
SY-11A,SY,gstroop,3.8,3.5,3.9,3.1,40,Determine from this run's data whether classical contrast evidence and learned-model evidence for the conflict effect agree or disagree in this subject. Compute...
SY-11B,SY,gstroop,3.3333333333333335,3.6,3.5,3.5,39,Determine from this run's data whether classical contrast evidence and learned-model evidence for the conflict effect agree or disagree in this subject. If they...
SY-12A,SY,restingstate,3.2,2.7,2.5,2.0,35,"Determine, using both foundation models, whether they agree on the most atypical resting-state window for this subject. If they disagree, search the literature ..."
SY-12B,SY,restingstate,3.111111111111111,3.2,2.2222222222222223,2.7,38,"Determine, using both foundation models, whether they agree on the most atypical resting-state window for this subject. If they disagree and the literature offe..."
VC-01,VC,anticipation,4.0,4.222222222222222,3.8,4.333333333333333,35,PIOP1's own discovery tool names a region 'frontal_inf_l'. Call BrainLM's region-listing tool and identify the BrainLM region name(s) that most plausibly corres...
VC-02,VC,gstroop,1.4285714285714286,3.4,1.625,2.8,35,"Using only region names returned by brainlm_list_brainlm_regions() in this conversation, identify which BrainLM region shows the highest reconstruction error du..."
VC-03,VC,workingmemory,2.1,3.875,2.2,3.142857142857143,35,Compare reconstruction difficulty for the same rough anatomical territory using BrainLM's named-region tool and Omni-fMRI's voxel-coordinate tool. Since the two...
VC-04,VC,restingstate,2.8,4.5,2.2,3.7,40,You will be tempted to reuse a region name from one tool's output when calling a different tool. Do not do that here. First call piop1_describe_dataset() and no...
VC-05,VC,emomatching,3.4,4.3,4.3,4.1,40,"Identify the emotion-processing-relevant region using PIOP1's own region/condition metadata. Then, independently, find the BrainLM region name that best matches..."
VC-06,VC,faces,2.1,3.3333333333333335,2.5,3.2222222222222223,38,"For a facial-expression-relevant region, obtain reconstruction error from BrainLM using a name drawn from brainlm_list_brainlm_regions(), and separately obtain ..."
VC-07,VC,any_task,2.1,4.0,3.4,4.7,39,Deliberately call brainlm_get_reconstruction_error with a region name copied verbatim from piop1_describe_dataset()'s output rather than from brainlm_list_brain...
VC-08,VC,anticipation,1.6,3.9,2.5,3.4444444444444446,39,"For each of this run's task conditions, obtain reconstruction error from BrainLM restricted strictly to region names present in brainlm_list_brainlm_regions()'s..."
VC-09,VC,gstroop,3.3,2.8,4.2,4.0,39,"Omni-fMRI is atlas-free and has no region names at all. Given that constraint, describe concretely how you would locate the same physical territory that PIOP1 c..."
VC-10,VC,workingmemory,3.0,4.2,3.7,4.333333333333333,39,Working-memory delay-period analysis often nudges people to name a prefrontal region using whichever server they queried first and then reuse that exact string ...
VC-11,VC,restingstate,3.1,4.6,4.222222222222222,4.857142857142857,36,Resting-state connectivity is described in PIOP1 using an AAL-424 atlas. Confirm whether BrainLM's own atlas (also nominally 424 regions) uses the same region-n...
VC-12,VC,emomatching,3.9,4.6,4.6,4.333333333333333,39,"For the emotion-relevant region you identify from PIOP1 metadata, attempt a BrainLM call using the PIOP1 name first and record the exact failure message. Then u..."
VC-13,VC,faces,2.6,2.7,3.111111111111111,2.8,39,"Using only names discovered from brainlm_list_brainlm_regions() this conversation, and only voxel coordinates for Omni-fMRI, rank this run's facial-expression b..."
VC-14,VC,any_task,3.8,3.888888888888889,4.222222222222222,4.0,38,"State, in your own words and before making any tool calls, why calling a discovery tool on server A and then reusing its output on server B is expected to fail ..."
XL-01,XL,anticipation,2.375,3.6,2.625,4.3,36,"Do this in five phases and keep every phase's raw numbers visible in your final answer, not just a summary. Phase one: retrieve every cue and image trial onset ..."
XL-02,XL,gstroop,3.2,3.7,2.7,3.5555555555555554,39,"Do this in six phases, reporting intermediate results after each one rather than only at the end. Phase one: retrieve every congruent and incongruent trial onse..."
XL-03,XL,workingmemory,2.6,3.7777777777777777,4.7,3.7777777777777777,38,"Do this in five phases. Phase one: retrieve every active-change, active-nochange, and passive trial onset, and the delay-period window for each. Phase two: for ..."
XL-04,XL,emomatching,3.5555555555555554,3.111111111111111,4.2,3.3,38,Do this in five phases. Phase one: retrieve every emotion-matching and control trial onset. Phase two: compute BrainLM reconstruction error for every trial of b...
XL-05,XL,faces,3.25,3.2,3.2,3.0,36,"Do this in five phases. Phase one: for every facial-expression category in this run, retrieve every trial onset. Phase two: for every category, compute BrainLM'..."
XL-06,XL,restingstate,2.7,3.4,3.3,4.0,40,"Do this in six phases, since there are no task events to anchor this run. Phase one: sample at least eight evenly-spaced windows across the full resting-state d..."
XL-07,XL,any_task,2.0,3.4,3.857142857142857,3.6,36,Do this in five phases treating the run generically since it has no task-specific design. Phase one: compute this run's full connectivity matrix and run the gra...
XL-08,XL,gstroop,3.7,4.25,3.4444444444444446,2.9,37,Do this in seven phases and do not compress any phase's numeric results into prose-only summaries -- use a short table or list at each numeric phase. Phase one:...
ZT-01,ZT,any_task,4.9,4.777777777777778,5.0,5.0,38,"Without calling any tool, explain in your own words what the difference is between BrainLM's region-based addressing and Omni-fMRI's voxel-coordinate addressing..."
ZT-02,ZT,any_task,5.0,4.9,4.9,5.0,40,"Without calling any tool, state whether it is even possible in principle for a masked-autoencoder foundation model trained with random patch masking to report z..."


==> tables_v2/T1_condition_server_matrix.csv <==
condition,piop1,pubmed,brainlm,omni_fmri
classical,on,on,--,--
brainlm_only,on,on,on,--
omni_only,on,on,--,on
full,on,on,on,on


==> tables_v2/T2_scope_decision.csv <==
family,n,pooled_abs_mean_holistic,mean_delta_full_minus_classical,delta_min,delta_max,in_core,reason
VC,14,3.46,1.038,0.2,2.6,CORE,primary analysis set
SY,24,2.971,0.294,-1.2,1.9,excluded,prompt-format confound (12 A/B pairs; rigid VERDICT: vs reasoned commitment worth ~+0.65..+0.94 in every condition including classical)
LC,10,3.597,-0.18,-1.667,0.522,excluded,harness-pathology contamination (LC-02 condition-independent parser failure; LC-03 drives 9/15 runaway timeouts; pubmed + failure mechanism identical across conditions)
XL,8,3.39,0.632,-0.8,1.925,CORE,primary analysis set
SX,6,3.068,1.701,1.075,2.333,excluded,"same silent-vs-explicit A/B wording confound as SY, already known"
CB,3,4.234,0.09,-0.333,0.311,CORE,primary analysis set
ES,3,4.054,0.644,-0.6,1.711,CORE,primary analysis set
EN,3,4.296,0.241,-0.111,0.533,CORE,primary analysis set
EB,3,3.931,0.375,-0.3,1.225,CORE,primary analysis set
ZT,2,4.936,0.05,0.0,0.1,excluded,"ceiling / zero discriminating power (4.90-5.00 every condition; manipulation check, not a comparison)"


==> tables_v2/T3_primary_result.csv <==
scope,contrast,n,mean_delta,ci95,t,df,p_t,p_wilcoxon,p_perm,d_z,cliffs_delta,cliffs_ci95
CORE,brainlm_only - classical,34,0.66,"[0.42, 0.92]",5.0,33,<0.001,<0.001,<0.001,0.86,0.443,"[0.18, 0.67]"
CORE,omni_only - classical,34,0.442,"[0.22, 0.68]",3.71,33,<0.001,0.001,<0.001,0.64,0.307,"[0.03, 0.56]"
CORE,full - classical,34,0.695,"[0.44, 0.97]",5.02,33,<0.001,<0.001,<0.001,0.86,0.473,"[0.22, 0.71]"
CORE,anyFM - classical,34,0.599,"[0.39, 0.82]",5.38,33,<0.001,<0.001,<0.001,0.92,0.407,"[0.15, 0.65]"
all-76,brainlm_only - classical,76,0.432,"[0.25, 0.62]",4.45,75,<0.001,<0.001,<0.001,0.51,0.262,"[0.08, 0.44]"
all-76,omni_only - classical,76,0.343,"[0.18, 0.52]",3.88,75,<0.001,<0.001,<0.001,0.45,0.208,"[0.03, 0.38]"
all-76,full - classical,76,0.516,"[0.32, 0.72]",5.01,75,<0.001,<0.001,<0.001,0.58,0.305,"[0.12, 0.47]"
all-76,anyFM - classical,76,0.431,"[0.27, 0.60]",4.95,75,<0.001,<0.001,<0.001,0.57,0.264,"[0.08, 0.44]"


==> tables_v2/T4_per_criterion.csv <==
criterion,tool_facing,mean_delta,d_z,p,q_BH,FDR_verdict
tool_selection,yes,1.088,1.29,<0.001,<0.001,sig
information_sufficiency,yes,0.847,0.96,<0.001,<0.001,sig
parameter_validity,yes,0.81,0.82,<0.001,<0.001,sig
holistic_score,no,0.695,0.86,<0.001,<0.001,sig
measurement_grounding,yes,0.666,0.82,<0.001,<0.001,sig
reasoning_coherence,no,0.568,0.77,<0.001,<0.001,sig
step_level_reasoning,no,0.56,0.74,<0.001,<0.001,sig
neural_correlate_consistency,no,0.516,0.79,<0.001,<0.001,sig
primitive_fidelity,no,0.244,0.31,0.077,0.077,n.s.
epistemic_calibration,no,0.221,0.32,0.068,0.075,n.s.


==> tables_v2/T5_equivalence.csv <==
scope,comparison,estimate,ci90,margin,p_tost,verdict
CORE,full vs brainlm only,0.035,"[-0.11, 0.19]",+/-0.25,0.011,equivalent within +/-0.25
CORE,full vs omni only,0.253,"[0.06, 0.44]",+/-0.25,0.511,inconclusive (CI spans the margin)
all76,full vs brainlm only,0.083,"[-0.02, 0.19]",+/-0.25,0.005,equivalent within +/-0.25
all76,full vs omni only,0.172,"[0.06, 0.29]",+/-0.25,0.132,inconclusive (CI spans the margin)


==> tables_v2/T6_missing_data.csv <==
imputation,scope,n,mean_delta,ci95_lo,ci95_hi,p_perm,p_wilcoxon,d_z
complete_case,CORE,34,0.695,0.444,0.973,<0.001,<0.001,0.861
complete_case,all76,76,0.516,0.315,0.715,<0.001,<0.001,0.575
worst_case,CORE,34,0.673,0.402,0.957,<0.001,<0.001,0.816
worst_case,all76,76,0.481,0.271,0.682,<0.001,<0.001,0.522
question_floor,CORE,34,0.673,0.41,0.951,<0.001,<0.001,0.816
question_floor,all76,76,0.481,0.271,0.686,<0.001,<0.001,0.522


==> tables_v2/T7_mixed_model.csv <==
scope,term,coef,se,p
CORE,Intercept,3.223759119729927,0.10794000979499818,5.407344410843827e-196
CORE,"C(cond, Treatment('classical'))[T.brainlm_only]",0.6580041950564824,0.06993433352757786,5.0142132321415465e-21
CORE,"C(cond, Treatment('classical'))[T.omni_only]",0.4488479501203141,0.07013025225421794,1.551690689498571e-10
CORE,"C(cond, Treatment('classical'))[T.full]",0.696032479537598,0.07055185124654431,5.871458305325755e-23
CORE,[full] OLS iid SE,,0.08284052606573934,
CORE,[full] cluster(qid) SE,,0.140172923146651,
CORE,[full] variance inflation factor,2.8631398655759126,,
CORE,ICC (question-level var / total),0.28349635290633796,,
all76,Intercept,3.1093534970563326,0.08633379616844172,4.787914938637394e-284
all76,"C(cond, Treatment('classical'))[T.brainlm_only]",0.426032648033399,0.04786044094742637,5.506654457308015e-19
all76,"C(cond, Treatment('classical'))[T.omni_only]",0.3417488155098903,0.04828644417166429,1.4674515416795585e-12
all76,"C(cond, Treatment('classical'))[T.full]",0.5140853738481961,0.04810698846380852,1.1799325513901534e-26
all76,[full] OLS iid SE,,0.06017715633810198,
all76,[full] cluster(qid) SE,,0.10199029660198855,
all76,[full] variance inflation factor,2.872462626474491,,
all76,ICC (question-level var / total),0.3640882229808955,,


==> tables_v2/T8_directedness.csv <==
question subset,n,brainlm$-$omni,95\% CI,$p$
brainlm-directed,10,+0.677,"[+0.34, +1.29]",0.007
symmetric,20,+0.151,"[-0.17, +0.51]",0.398
omni-directed,1,-1.400,--,--
ALL CORE,34,+0.218,"[-0.03, +0.52]",0.136

